Generated storm lifecycles fill the rare-event tail of short rainfall records

Historically rare ''one-in-a-generation'' storms are occurring with unprecedented frequency, causing catastrophic damage and mounting casualties, and exposing the vulnerability of infrastructure designed around short observational records. To overcome the limitations of sparse data, we present StormGen, a generative machine-learning model that transforms an observed storm's initial hours into complete, physically plausible hourly rainfall lifecycles in minutes. Evaluated on a decade of southeast Texas rainfall, StormGen produced close counterparts for 4\5% of the most severe 2\% of storms--compared to just 3\% for stochastic storm transposition--and maintained spatial coherence over full 24-hour sequences. Crucially, from a single hour of initial rainfall, the model successfully reconstructed the specific lifecycle, spatial pattern, and extreme catchment totals of Hurricane Harvey itself, despite the event being entirely absent in training. Because storm timing alone can more than double peak flows, these complete generated scenarios provide a vital mechanism to stress-test flood protections against unprecedented extremes.

==> README.txt <==
StormGen — Overleaf project

Upload stormgen_overleaf.zip using New Project > Upload Project.
Main document: main.tex
Compiler: pdfLaTeX
Bibliography: BibTeX (handled automatically by Overleaf).
All packages used are standard TeX Live packages.

Contents
- main.tex: the current Untitled.tex, renamed for Overleaf, with no text changes.
- stormgen_refs.bib: the current bibliography.
- figures/: the six current main figures.
- reference/stormgen_paper.pdf: the current compiled PDF for comparison.

The source retains its existing pending NBM supplementary-figure placeholder
(figS2_nbm.pdf) and unresolved result markers. No NBM figure was supplied;
the source's built-in fallback renders the placeholder without stopping compilation.
The bibliography uses the existing unsrt fallback; sciencemag.bst was not present
in the current project and is not required to reproduce this version.

